The effect of a micro bubble dispersed gas phase on hydrogen isotope transport in liquid metals under nuclear irradiation

The present work intend to be a first step towards the understanding and quantification of the hydrogen isotope complex phenomena in liquid metals for nuclear technology. Liquid metals under nuclear irradiation in,e.g., breeding blankets of a nuclear fusion reactor would generate tritium which is to be extracted and recirculated as fuel. At the same time that tritium is bred, helium is also generated and may precipitate in the form of nano bubbles. Other liquid metal systems of a nuclear reactor involve hydrogen isotope absorption processes, e.g., tritium extraction system. Hence, hydrogen isotope absorption into gas bubbles modelling and control may have a capital importance regarding design, operation and safety. Here general models for hydrogen isotopes transport in liquid metal and absorption into gas phase, that do not depend on the mass transfer limiting regime, are exposed and implemented in OpenFOAMR CFD tool for 0D to 3D simulations. Results for a 0D case show the impact of a He dispersed phase of nano bubbles on hydrogen isotopes inventory at different temperatures as well as the inventory evolution during a He nucleation event. In addition, 1D and 2D axisymmetric cases are exposed showing the effect of a He dispersed gas phase on hydrogen isotope permeation through a lithium lead eutectic alloy and the effect of vortical structures on hydrogen isotope transport at a backward facing step. Exposed results give a valuable insight on current nuclear technology regarding the importance of controlling hydrogen isotope transport and its interactions with nucleation event through gas absorption processes. Keywords: hydrogen isotopes, permeation, two-phase flow, nucleation, CFD

==> hydrogenModelvs02.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013) (format=pdflatex 2013.7.23)  7 AUG 2013 09:24
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**hydrogenModelvs02.tex
(./hydrogenModelvs02.tex
LaTeX2e <2011/06/27>
Babel <3.9f> and hyphenation patterns for 78 languages loaded.
(./elsarticle.cls
Document Class: elsarticle 2009/09/17, 1.20b: Elsevier Ltd
\@bls=\dimen102
(/usr/local/texlive/2013/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/local/texlive/2013/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen103
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks14
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.

(/usr/local/texlive/2013/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count87
))
\Gin@req@height=\dimen104
\Gin@req@width=\dimen105
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/pifont.sty
Package: pifont 2005/04/12 PSNFSS-v9.2a Pi font support (SPQR) 
LaTeX Font Info:    Try loading font information for U+pzd on input line 63.

(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/upzd.fd
File: upzd.fd 2001/06/04 font definitions for U/pzd.
)
LaTeX Font Info:    Try loading font information for U+psy on input line 64.

(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/upsy.fd
File: upsy.fd 2001/06/04 font definitions for U/psy.
))
\c@tnote=\count88
\c@fnote=\count89
\c@cnote=\count90
\c@ead=\count91
\c@author=\count92
\@eadauthor=\toks15
\c@affn=\count93
\absbox=\box26
\keybox=\box27
\Columnwidth=\dimen106
\space@left=\dimen107
\els@boxa=\box28
\els@boxb=\box29
\leftMargin=\dimen108
\@enLab=\toks16
\@sep=\skip43
\@@sep=\skip44

(./hydrogenModelvs02.spl)
(/usr/local/texlive/2013/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip45
\bibsep=\skip46
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count94
)
\splwrite=\write3
\openout3 = `hydrogenModelvs02.spl'.


(/usr/local/texlive/2013/texmf-dist/tex/latex/geometry/geometry.sty
Package: geometry 2010/09/12 v5.6 Page Geometry

(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/ifpdf.sty
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
)
(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/ifvtex.sty
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
)
(/usr/local/texlive/2013/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
\Gm@cnth=\count95
\Gm@cntv=\count96
\c@Gm@tempcnt=\count97
\Gm@bindingoffset=\dimen109
\Gm@wd@mp=\dimen110
\Gm@odd@mp=\dimen111
\Gm@even@mp=\dimen112
\Gm@layoutwidth=\dimen113
\Gm@layoutheight=\dimen114
\Gm@layouthoffset=\dimen115
\Gm@layoutvoffset=\dimen116
\Gm@dimlist=\toks17
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/base/fleqn.clo
File: fleqn.clo 1998/08/17 v1.1c Standard LaTeX option (flush left equations)
\mathindent=\dimen117
)
\appnamewidth=\dimen118
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/txfonts/txfonts.sty
Package: txfonts 2008/01/22 v3.2.1
LaTeX Font Info:    Redeclaring symbol font `operators' on input line 21.
LaTeX Font Info:    Overwriting symbol font `operators' in version `normal'
(Font)                  OT1/cmr/m/n --> OT1/txr/m/n on input line 21.
LaTeX Font Info:    Overwriting symbol font `operators' in version `bold'
(Font)                  OT1/cmr/bx/n --> OT1/txr/m/n on input line 21.
LaTeX Font Info:    Overwriting symbol font `operators' in version `bold'
(Font)                  OT1/txr/m/n --> OT1/txr/bx/n on input line 22.
\symitalic=\mathgroup4
LaTeX Font Info:    Overwriting symbol font `italic' in version `bold'
(Font)                  OT1/txr/m/it --> OT1/txr/bx/it on input line 26.
LaTeX Font Info:    Redeclaring math alphabet \mathbf on input line 29.
LaTeX Font Info:    Overwriting math alphabet `\mathbf' in version `normal'
(Font)                  OT1/cmr/bx/n --> OT1/txr/bx/n on input line 29.
LaTeX Font Info:    Overwriting math alphabet `\mathbf' in version `bold'
(Font)                  OT1/cmr/bx/n --> OT1/txr/bx/n on input line 29.
LaTeX Font Info:    Redeclaring math alphabet \mathit on input line 30.
LaTeX Font Info:    Overwriting math alphabet `\mathit' in version `normal'
(Font)                  OT1/cmr/m/it --> OT1/txr/m/it on input line 30.
LaTeX Font Info:    Overwriting math alphabet `\mathit' in version `bold'
(Font)                  OT1/cmr/bx/it --> OT1/txr/m/it on input line 30.
LaTeX Font Info:    Overwriting math alphabet `\mathit' in version `bold'
(Font)                  OT1/txr/m/it --> OT1/txr/bx/it on input line 31.
LaTeX Font Info:    Redeclaring math alphabet \mathsf on input line 40.
LaTeX Font Info:    Overwriting math alphabet `\mathsf' in version `normal'
(Font)                  OT1/cmss/m/n --> OT1/txss/m/n on input line 40.
LaTeX Font Info:    Overwriting math alphabet `\mathsf' in version `bold'
(Font)                  OT1/cmss/bx/n --> OT1/txss/m/n on input line 40.
LaTeX Font Info:    Overwriting math alphabet `\mathsf' in version `bold'
(Font)                  OT1/txss/m/n --> OT1/txss/b/n on input line 41.
LaTeX Font Info:    Redeclaring math alphabet \mathtt on input line 50.
LaTeX Font Info:    Overwriting math alphabet `\mathtt' in version `normal'
(Font)                  OT1/cmtt/m/n --> OT1/txtt/m/n on input line 50.
LaTeX Font Info:    Overwriting math alphabet `\mathtt' in version `bold'
(Font)                  OT1/cmtt/m/n --> OT1/txtt/m/n on input line 50.
LaTeX Font Info:    Overwriting math alphabet `\mathtt' in version `bold'
(Font)                  OT1/txtt/m/n --> OT1/txtt/b/n on input line 51.
LaTeX Font Info:    Redeclaring symbol font `letters' on input line 58.
LaTeX Font Info:    Overwriting symbol font `letters' in version `normal'
(Font)                  OML/cmm/m/it --> OML/txmi/m/it on input line 58.
LaTeX Font Info:    Overwriting symbol font `letters' in version `bold'
(Font)                  OML/cmm/b/it --> OML/txmi/m/it on input line 58.
LaTeX Font Info:    Overwriting symbol font `letters' in version `bold'
(Font)                  OML/txmi/m/it --> OML/txmi/bx/it on input line 59.
\symlettersA=\mathgroup5
LaTeX Font Info:    Overwriting symbol font `lettersA' in version `bold'
(Font)                  U/txmia/m/it --> U/txmia/bx/it on input line 67.
LaTeX Font Info:    Redeclaring symbol font `symbols' on input line 77.
LaTeX Font Info:    Overwriting symbol font `symbols' in version `normal'
(Font)                  OMS/cmsy/m/n --> OMS/txsy/m/n on input line 77.
LaTeX Font Info:    Overwriting symbol font `symbols' in version `bold'
(Font)                  OMS/cmsy/b/n --> OMS/txsy/m/n on input line 77.
LaTeX Font Info:    Overwriting symbol font `symbols' in version `bold'
(Font)                  OMS/txsy/m/n --> OMS/txsy/bx/n on input line 78.
\symAMSa=\mathgroup6
LaTeX Font Info:    Overwriting symbol font `AMSa' in version `bold'
(Font)                  U/txsya/m/n --> U/txsya/bx/n on input line 94.
\symAMSb=\mathgroup7
LaTeX Font Info:    Overwriting symbol font `AMSb' in version `bold'
(Font)                  U/txsyb/m/n --> U/txsyb/bx/n on input line 103.
\symsymbolsC=\mathgroup8
LaTeX Font Info:    Overwriting symbol font `symbolsC' in version `bold'
(Font)                  U/txsyc/m/n --> U/txsyc/bx/n on input line 113.
LaTeX Font Info:    Redeclaring symbol font `largesymbols' on input line 120.
LaTeX Font Info:    Overwriting symbol font `largesymbols' in version `normal'
(Font)                  OMX/cmex/m/n --> OMX/txex/m/n on input line 120.
LaTeX Font Info:    Overwriting symbol font `largesymbols' in version `bold'
(Font)                  OMX/cmex/m/n --> OMX/txex/m/n on input line 120.
LaTeX Font Info:    Overwriting symbol font `largesymbols' in version `bold'
(Font)                  OMX/txex/m/n --> OMX/txex/bx/n on input line 121.
\symlargesymbolsA=\mathgroup9
LaTeX Font Info:    Overwriting symbol font `largesymbolsA' in version `bold'
(Font)                  U/txexa/m/n --> U/txexa/bx/n on input line 129.
LaTeX Info: Redefining \not on input line 1043.
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package hobsub Info: Skipping package `ifvtex' (already loaded).
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package hobsub Info: Skipping package `ifpdf' (already loaded).
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen119
\Hy@linkcounter=\count98
\Hy@pagecounter=\count99

(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count100

(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `final' set `true' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4688.
\c@Hy@tempcnt=\count101

(/usr/local/texlive/2013/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip10
Package: url 2006/04/12  ver 3.3  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen120
\Fld@menulength=\count102
\Field@Width=\dimen121
\Fld@charsize=\dimen122
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring OFF on input line 6315.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count103
\c@Item=\count104
\c@Hfootnote=\count105
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count106
\c@bookmark@seq@number=\count107

(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip47
)
Package hyperref Info: Option `colorlinks' set `true' on input line 47.

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks18
LaTeX Font Info:    Redeclaring symbol font `AMSa' on input line 59.
LaTeX Font Info:    Overwriting symbol font `AMSa' in version `normal'
(Font)                  U/txsya/m/n --> U/msa/m/n on input line 59.
LaTeX Font Info:    Overwriting symbol font `AMSa' in version `bold'
(Font)                  U/txsya/bx/n --> U/msa/m/n on input line 59.
LaTeX Font Info:    Redeclaring symbol font `AMSb' on input line 60.
LaTeX Font Info:    Overwriting symbol font `AMSb' in version `normal'
(Font)                  U/txsyb/m/n --> U/msb/m/n on input line 60.
LaTeX Font Info:    Overwriting symbol font `AMSb' in version `bold'
(Font)                  U/txsyb/bx/n --> U/msb/m/n on input line 60.
LaTeX Font Info:    Redeclaring math delimiter \ulcorner on input line 74.
LaTeX Font Info:    Redeclaring math delimiter \urcorner on input line 75.
LaTeX Font Info:    Redeclaring math delimiter \llcorner on input line 76.
LaTeX Font Info:    Redeclaring math delimiter \lrcorner on input line 77.
LaTeX Font Info:    Redeclaring math symbol \square on input line 141.
LaTeX Font Info:    Redeclaring math symbol \lozenge on input line 142.
)
LaTeX Font Info:    Redeclaring math symbol \boxdot on input line 44.
LaTeX Font Info:    Redeclaring math symbol \boxplus on input line 45.
LaTeX Font Info:    Redeclaring math symbol \boxtimes on input line 46.
LaTeX Font Info:    Redeclaring math symbol \blacksquare on input line 48.
LaTeX Font Info:    Redeclaring math symbol \centerdot on input line 49.
LaTeX Font Info:    Redeclaring math symbol \blacklozenge on input line 51.
LaTeX Font Info:    Redeclaring math symbol \circlearrowright on input line 52.

LaTeX Font Info:    Redeclaring math symbol \circlearrowleft on input line 53.
LaTeX Font Info:    Redeclaring math symbol \leftrightharpoons on input line 56
.
LaTeX Font Info:    Redeclaring math symbol \boxminus on input line 57.
LaTeX Font Info:    Redeclaring math symbol \Vdash on input line 58.
LaTeX Font Info:    Redeclaring math symbol \Vvdash on input line 59.
LaTeX Font Info:    Redeclaring math symbol \vDash on input line 60.
LaTeX Font Info:    Redeclaring math symbol \twoheadrightarrow on input line 61
.
LaTeX Font Info:    Redeclaring math symbol \twoheadleftarrow on input line 62.

LaTeX Font Info:    Redeclaring math symbol \leftleftarrows on input line 63.
LaTeX Font Info:    Redeclaring math symbol \rightrightarrows on input line 64.

LaTeX Font Info:    Redeclaring math symbol \upuparrows on input line 65.
LaTeX Font Info:    Redeclaring math symbol \downdownarrows on input line 66.
LaTeX Font Info:    Redeclaring math symbol \upharpoonright on input line 67.
LaTeX Font Info:    Redeclaring math symbol \downharpoonright on input line 69.

LaTeX Font Info:    Redeclaring math symbol \upharpoonleft on input line 70.
LaTeX Font Info:    Redeclaring math symbol \downharpoonleft on input line 71.
LaTeX Font Info:    Redeclaring math symbol \rightarrowtail on input line 72.
LaTeX Font Info:    Redeclaring math symbol \leftarrowtail on input line 73.
LaTeX Font Info:    Redeclaring math symbol \leftrightarrows on input line 74.
LaTeX Font Info:    Redeclaring math symbol \rightleftarrows on input line 75.
LaTeX Font Info:    Redeclaring math symbol \Lsh on input line 76.
LaTeX Font Info:    Redeclaring math symbol \Rsh on input line 77.
LaTeX Font Info:    Redeclaring math symbol \leftrightsquigarrow on input line 
79.
LaTeX Font Info:    Redeclaring math symbol \looparrowleft on input line 80.
LaTeX Font Info:    Redeclaring math symbol \looparrowright on input line 81.
LaTeX Font Info:    Redeclaring math symbol \circeq on input line 82.
LaTeX Font Info:    Redeclaring math symbol \succsim on input line 83.
LaTeX Font Info:    Redeclaring math symbol \gtrsim on input line 84.
LaTeX Font Info:    Redeclaring math symbol \gtrapprox on input line 85.
LaTeX Font Info:    Redeclaring math symbol \multimap on input line 86.
LaTeX Font Info:    Redeclaring math symbol \therefore on input line 87.
LaTeX Font Info:    Redeclaring math symbol \because on input line 88.
LaTeX Font Info:    Redeclaring math symbol \doteqdot on input line 89.
LaTeX Font Info:    Redeclaring math symbol \triangleq on input line 91.
LaTeX Font Info:    Redeclaring math symbol \precsim on input line 92.
LaTeX Font Info:    Redeclaring math symbol \lesssim on input line 93.
LaTeX Font Info:    Redeclaring math symbol \lessapprox on input line 94.
LaTeX Font Info:    Redeclaring math symbol \eqslantless on input line 95.
LaTeX Font Info:    Redeclaring math symbol \eqslantgtr on input line 96.
LaTeX Font Info:    Redeclaring math symbol \curlyeqprec on input line 97.
LaTeX Font Info:    Redeclaring math symbol \curlyeqsucc on input line 98.
LaTeX Font Info:    Redeclaring math symbol \preccurlyeq on input line 99.
LaTeX Font Info:    Redeclaring math symbol \leqq on input line 100.
LaTeX Font Info:    Redeclaring math symbol \leqslant on input line 101.
LaTeX Font Info:    Redeclaring math symbol \lessgtr on input line 102.
LaTeX Font Info:    Redeclaring math symbol \backprime on input line 103.
LaTeX Font Info:    Redeclaring math symbol \risingdotseq on input line 104.
LaTeX Font Info:    Redeclaring math symbol \fallingdotseq on input line 105.
LaTeX Font Info:    Redeclaring math symbol \succcurlyeq on input line 106.
LaTeX Font Info:    Redeclaring math symbol \geqq on input line 107.
LaTeX Font Info:    Redeclaring math symbol \geqslant on input line 108.
LaTeX Font Info:    Redeclaring math symbol \gtrless on input line 109.
LaTeX Font Info:    Redeclaring math symbol \bigstar on input line 117.
LaTeX Font Info:    Redeclaring math symbol \between on input line 118.
LaTeX Font Info:    Redeclaring math symbol \blacktriangledown on input line 11
9.
LaTeX Font Info:    Redeclaring math symbol \blacktriangleright on input line 1
20.
LaTeX Font Info:    Redeclaring math symbol \blacktriangleleft on input line 12
1.
LaTeX Font Info:    Redeclaring math symbol \vartriangle on input line 122.
LaTeX Font Info:    Redeclaring math symbol \blacktriangle on input line 123.
LaTeX Font Info:    Redeclaring math symbol \triangledown on input line 124.
LaTeX Font Info:    Redeclaring math symbol \eqcirc on input line 125.
LaTeX Font Info:    Redeclaring math symbol \lesseqgtr on input line 126.
LaTeX Font Info:    Redeclaring math symbol \gtreqless on input line 127.
LaTeX Font Info:    Redeclaring math symbol \lesseqqgtr on input line 128.
LaTeX Font Info:    Redeclaring math symbol \gtreqqless on input line 129.
LaTeX Font Info:    Redeclaring math symbol \Rrightarrow on input line 130.
LaTeX Font Info:    Redeclaring math symbol \Lleftarrow on input line 131.
LaTeX Font Info:    Redeclaring math symbol \veebar on input line 132.
LaTeX Font Info:    Redeclaring math symbol \barwedge on input line 133.
LaTeX Font Info:    Redeclaring math symbol \doublebarwedge on input line 134.
LaTeX Font Info:    Redeclaring math symbol \measuredangle on input line 137.
LaTeX Font Info:    Redeclaring math symbol \sphericalangle on input line 138.
LaTeX Font Info:    Redeclaring math symbol \varpropto on input line 139.
LaTeX Font Info:    Redeclaring math symbol \smallsmile on input line 140.
LaTeX Font Info:    Redeclaring math symbol \smallfrown on input line 141.
LaTeX Font Info:    Redeclaring math symbol \Subset on input line 142.
LaTeX Font Info:    Redeclaring math symbol \Supset on input line 143.
LaTeX Font Info:    Redeclaring math symbol \Cup on input line 144.
LaTeX Font Info:    Redeclaring math symbol \Cap on input line 146.
LaTeX Font Info:    Redeclaring math symbol \curlywedge on input line 148.
LaTeX Font Info:    Redeclaring math symbol \curlyvee on input line 149.
LaTeX Font Info:    Redeclaring math symbol \leftthreetimes on input line 150.
LaTeX Font Info:    Redeclaring math symbol \rightthreetimes on input line 151.

LaTeX Font Info:    Redeclaring math symbol \subseteqq on input line 152.
LaTeX Font Info:    Redeclaring math symbol \supseteqq on input line 153.
LaTeX Font Info:    Redeclaring math symbol \bumpeq on input line 154.
LaTeX Font Info:    Redeclaring math symbol \Bumpeq on input line 155.
LaTeX Font Info:    Redeclaring math symbol \lll on input line 156.
LaTeX Font Info:    Redeclaring math symbol \ggg on input line 158.
LaTeX Font Info:    Redeclaring math symbol \circledS on input line 160.
LaTeX Font Info:    Redeclaring math symbol \pitchfork on input line 161.
LaTeX Font Info:    Redeclaring math symbol \dotplus on input line 162.
LaTeX Font Info:    Redeclaring math symbol \backsim on input line 163.
LaTeX Font Info:    Redeclaring math symbol \backsimeq on input line 164.
LaTeX Font Info:    Redeclaring math symbol \complement on input line 165.
LaTeX Font Info:    Redeclaring math symbol \intercal on input line 166.
LaTeX Font Info:    Redeclaring math symbol \circledcirc on input line 167.
LaTeX Font Info:    Redeclaring math symbol \circledast on input line 168.
LaTeX Font Info:    Redeclaring math symbol \circleddash on input line 169.
LaTeX Font Info:    Redeclaring math symbol \lvertneqq on input line 171.
LaTeX Font Info:    Redeclaring math symbol \gvertneqq on input line 172.
LaTeX Font Info:    Redeclaring math symbol \nleq on input line 173.
LaTeX Font Info:    Redeclaring math symbol \ngeq on input line 174.
LaTeX Font Info:    Redeclaring math symbol \nless on input line 175.
LaTeX Font Info:    Redeclaring math symbol \ngtr on input line 176.
LaTeX Font Info:    Redeclaring math symbol \nprec on input line 177.
LaTeX Font Info:    Redeclaring math symbol \nsucc on input line 178.
LaTeX Font Info:    Redeclaring math symbol \lneqq on input line 179.
LaTeX Font Info:    Redeclaring math symbol \gneqq on input line 180.
LaTeX Font Info:    Redeclaring math symbol \nleqslant on input line 181.
LaTeX Font Info:    Redeclaring math symbol \ngeqslant on input line 182.
LaTeX Font Info:    Redeclaring math symbol \lneq on input line 183.
LaTeX Font Info:    Redeclaring math symbol \gneq on input line 184.
LaTeX Font Info:    Redeclaring math symbol \npreceq on input line 185.
LaTeX Font Info:    Redeclaring math symbol \nsucceq on input line 186.
LaTeX Font Info:    Redeclaring math symbol \precnsim on input line 187.
LaTeX Font Info:    Redeclaring math symbol \succnsim on input line 188.
LaTeX Font Info:    Redeclaring math symbol \lnsim on input line 189.
LaTeX Font Info:    Redeclaring math symbol \gnsim on input line 190.
LaTeX Font Info:    Redeclaring math symbol \nleqq on input line 191.
LaTeX Font Info:    Redeclaring math symbol \ngeqq on input line 192.
LaTeX Font Info:    Redeclaring math symbol \precneqq on input line 193.
LaTeX Font Info:    Redeclaring math symbol \succneqq on input line 194.
LaTeX Font Info:    Redeclaring math symbol \precnapprox on input line 195.
LaTeX Font Info:    Redeclaring math symbol \succnapprox on input line 196.
LaTeX Font Info:    Redeclaring math symbol \lnapprox on input line 197.
LaTeX Font Info:    Redeclaring math symbol \gnapprox on input line 198.
LaTeX Font Info:    Redeclaring math symbol \nsim on input line 199.
LaTeX Font Info:    Redeclaring math symbol \ncong on input line 200.
LaTeX Font Info:    Redeclaring math symbol \diagup on input line 201.
LaTeX Font Info:    Redeclaring math symbol \diagdown on input line 202.
LaTeX Font Info:    Redeclaring math symbol \varsubsetneq on input line 203.
LaTeX Font Info:    Redeclaring math symbol \varsupsetneq on input line 204.
LaTeX Font Info:    Redeclaring math symbol \nsubseteqq on input line 205.
LaTeX Font Info:    Redeclaring math symbol \nsupseteqq on input line 206.
LaTeX Font Info:    Redeclaring math symbol \subsetneqq on input line 207.
LaTeX Font Info:    Redeclaring math symbol \supsetneqq on input line 208.
LaTeX Font Info:    Redeclaring math symbol \varsubsetneqq on input line 209.
LaTeX Font Info:    Redeclaring math symbol \varsupsetneqq on input line 210.
LaTeX Font Info:    Redeclaring math symbol \subsetneq on input line 211.
LaTeX Font Info:    Redeclaring math symbol \supsetneq on input line 212.
LaTeX Font Info:    Redeclaring math symbol \nsubseteq on input line 213.
LaTeX Font Info:    Redeclaring math symbol \nsupseteq on input line 214.
LaTeX Font Info:    Redeclaring math symbol \nparallel on input line 215.
LaTeX Font Info:    Redeclaring math symbol \nmid on input line 216.
LaTeX Font Info:    Redeclaring math symbol \nshortmid on input line 217.
LaTeX Font Info:    Redeclaring math symbol \nshortparallel on input line 218.
LaTeX Font Info:    Redeclaring math symbol \nvdash on input line 219.
LaTeX Font Info:    Redeclaring math symbol \nVdash on input line 220.
LaTeX Font Info:    Redeclaring math symbol \nvDash on input line 221.
LaTeX Font Info:    Redeclaring math symbol \nVDash on input line 222.
LaTeX Font Info:    Redeclaring math symbol \ntrianglerighteq on input line 223
.
LaTeX Font Info:    Redeclaring math symbol \ntrianglelefteq on input line 224.

LaTeX Font Info:    Redeclaring math symbol \ntriangleleft on input line 225.
LaTeX Font Info:    Redeclaring math symbol \ntriangleright on input line 226.
LaTeX Font Info:    Redeclaring math symbol \nleftarrow on input line 227.
LaTeX Font Info:    Redeclaring math symbol \nrightarrow on input line 228.
LaTeX Font Info:    Redeclaring math symbol \nLeftarrow on input line 229.
LaTeX Font Info:    Redeclaring math symbol \nRightarrow on input line 230.
LaTeX Font Info:    Redeclaring math symbol \nLeftrightarrow on input line 231.

LaTeX Font Info:    Redeclaring math symbol \nleftrightarrow on input line 232.

LaTeX Font Info:    Redeclaring math symbol \divideontimes on input line 233.
LaTeX Font Info:    Redeclaring math symbol \varnothing on input line 234.
LaTeX Font Info:    Redeclaring math symbol \nexists on input line 235.
LaTeX Font Info:    Redeclaring math symbol \Finv on input line 236.
LaTeX Font Info:    Redeclaring math symbol \Game on input line 237.
LaTeX Font Info:    Redeclaring math symbol \eth on input line 240.
LaTeX Font Info:    Redeclaring math symbol \eqsim on input line 241.
LaTeX Font Info:    Redeclaring math symbol \beth on input line 242.
LaTeX Font Info:    Redeclaring math symbol \gimel on input line 243.
LaTeX Font Info:    Redeclaring math symbol \daleth on input line 244.
LaTeX Font Info:    Redeclaring math symbol \lessdot on input line 245.
LaTeX Font Info:    Redeclaring math symbol \gtrdot on input line 246.
LaTeX Font Info:    Redeclaring math symbol \ltimes on input line 247.
LaTeX Font Info:    Redeclaring math symbol \rtimes on input line 248.
LaTeX Font Info:    Redeclaring math symbol \shortmid on input line 249.
LaTeX Font Info:    Redeclaring math symbol \shortparallel on input line 250.
LaTeX Font Info:    Redeclaring math symbol \smallsetminus on input line 251.
LaTeX Font Info:    Redeclaring math symbol \thicksim on input line 252.
LaTeX Font Info:    Redeclaring math symbol \thickapprox on input line 253.
LaTeX Font Info:    Redeclaring math symbol \approxeq on input line 254.
LaTeX Font Info:    Redeclaring math symbol \succapprox on input line 255.
LaTeX Font Info:    Redeclaring math symbol \precapprox on input line 256.
LaTeX Font Info:    Redeclaring math symbol \curvearrowleft on input line 257.
LaTeX Font Info:    Redeclaring math symbol \curvearrowright on input line 258.

LaTeX Font Info:    Redeclaring math symbol \digamma on input line 259.
LaTeX Font Info:    Redeclaring math symbol \varkappa on input line 260.
LaTeX Font Info:    Redeclaring math symbol \Bbbk on input line 261.
LaTeX Font Info:    Redeclaring math symbol \hslash on input line 262.
LaTeX Font Info:    Redeclaring math symbol \backepsilon on input line 265.
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip48

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen123
))
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen124
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count108
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count109
\leftroot@=\count110
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count111
\DOTSCASE@=\count112
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box30
\strutbox@=\box31
\big@size=\dimen125
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count113
\c@MaxMatrixCols=\count114
\dotsspace@=\muskip11
\c@parentequation=\count115
\dspbrk@lvl=\count116
\tag@help=\toks20
\row@=\count117
\column@=\count118
\maxfields@=\count119
\andhelp@=\toks21
\eqnshift@=\dimen126
\alignsep@=\dimen127
\tagshift@=\dimen128
\tagwidth@=\dimen129
\totwidth@=\dimen130
\lineht@=\dimen131
\@envbody=\toks22
\multlinegap=\skip49
\multlinetaggap=\skip50
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/amscls/amsthm.sty
Package: amsthm 2004/08/06 v2.20
\thm@style=\toks24
\thm@bodyfont=\toks25
\thm@headfont=\toks26
\thm@notefont=\toks27
\thm@headpunct=\toks28
\thm@preskip=\skip51
\thm@postskip=\skip52
\thm@headsep=\skip53
\dth@everypar=\toks29
LaTeX Info: Redefining \qed on input line 283.
LaTeX Info: Redefining \textsquare on input line 431.
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/caption/caption.sty
Package: caption 2013/05/02 v3.3-89 Customizing captions (AR)

(/usr/local/texlive/2013/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen132
\captionmargin@=\dimen133
\captionwidth=\dimen134
\caption@tempdima=\dimen135
\caption@indent=\dimen136
\caption@parindent=\dimen137
\caption@hangindent=\dimen138
)
\c@ContinuedFloat=\count120
Package caption Info: hyperref package is loaded.
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/caption/subcaption.sty
Package: subcaption 2013/02/03 v1.1-62 Sub-captions (AR)
\c@subfigure=\count121
\c@subtable=\count122
)
(./hydrogenModelvs02.aux)
\openout1 = `hydrogenModelvs02.aux'.

LaTeX Font Info:    Checking defaults for OML/txmi/m/it on input line 84.
LaTeX Font Info:    Try loading font information for OML+txmi on input line 84.


(/usr/local/texlive/2013/texmf-dist/tex/latex/txfonts/omltxmi.fd
File: omltxmi.fd 2000/12/15 v3.1
)
LaTeX Font Info:    ... okay on input line 84.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 84.
LaTeX Font Info:    ... okay on input line 84.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 84.
LaTeX Font Info:    ... okay on input line 84.
LaTeX Font Info:    Checking defaults for OMS/txsy/m/n on input line 84.
LaTeX Font Info:    Try loading font information for OMS+txsy on input line 84.


(/usr/local/texlive/2013/texmf-dist/tex/latex/txfonts/omstxsy.fd
File: omstxsy.fd 2000/12/15 v3.1
)
LaTeX Font Info:    ... okay on input line 84.
LaTeX Font Info:    Checking defaults for OMX/txex/m/n on input line 84.
LaTeX Font Info:    Try loading font information for OMX+txex on input line 84.


(/usr/local/texlive/2013/texmf-dist/tex/latex/txfonts/omxtxex.fd
File: omxtxex.fd 2000/12/15 v3.1
)
LaTeX Font Info:    ... okay on input line 84.
LaTeX Font Info:    Checking defaults for U/txexa/m/n on input line 84.
LaTeX Font Info:    Try loading font information for U+txexa on input line 84.

(/usr/local/texlive/2013/texmf-dist/tex/latex/txfonts/utxexa.fd
File: utxexa.fd 2000/12/15 v3.1
)
LaTeX Font Info:    ... okay on input line 84.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 84.
LaTeX Font Info:    ... okay on input line 84.
LaTeX Font Info:    Try loading font information for OT1+txr on input line 84.

(/usr/local/texlive/2013/texmf-dist/tex/latex/txfonts/ot1txr.fd
File: ot1txr.fd 2000/12/15 v3.1
)
(/usr/local/texlive/2013/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count123
\scratchdimen=\dimen139
\scratchbox=\box32
\nofMPsegments=\count124
\nofMParguments=\count125
\everyMPshowfont=\toks30
\MPscratchCnt=\count126
\MPscratchDim=\dimen140
\MPnumerator=\count127
\makeMPintoPDFobject=\count128
\everyMPtoPDFconversion=\toks31
) (/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: custom
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* hratio: 1:1
* vratio: 1:1
* modes: 
* h-part:(L,W,R)=(37.75394pt, 522.0pt, 37.75394pt)
* v-part:(T,H,B)=(81.52342pt, 682.0pt, 81.52342pt)
* \paperwidth=597.50787pt
* \paperheight=845.04684pt
* \textwidth=522.0pt
* \textheight=682.0pt
* \oddsidemargin=-34.51605pt
* \evensidemargin=-34.51605pt
* \topmargin=-52.74657pt
* \headheight=50.0pt
* \headsep=12.0pt
* \topskip=10.0pt
* \footskip=18.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=18.0pt
* \skip\footins=24.0pt plus 2.0pt minus 12.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumntrue
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

\AtBeginShipoutBox=\box33
(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/color.sty
Package: color 2005/11/14 v1.0j Standard LaTeX Color (DPC)

(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package color Info: Driver file: pdftex.def on input line 130.
)
Package hyperref Info: Link coloring ON on input line 84.

(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count129
)
LaTeX Info: Redefining \ref on input line 84.
LaTeX Info: Redefining \pageref on input line 84.
LaTeX Info: Redefining \nameref on input line 84.

(./hydrogenModelvs02.out) (./hydrogenModelvs02.out)
\@outlinefile=\write4
\openout4 = `hydrogenModelvs02.out'.

Package caption Info: Begin \AtBeginDocument code.
Package caption Info: End \AtBeginDocument code.
LaTeX Font Info:    Try loading font information for U+txmia on input line 129.


(/usr/local/texlive/2013/texmf-dist/tex/latex/txfonts/utxmia.fd
File: utxmia.fd 2000/12/15 v3.1
)
LaTeX Font Info:    Try loading font information for U+msa on input line 129.

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 129.

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
LaTeX Font Info:    Try loading font information for U+txsyc on input line 129.


(/usr/local/texlive/2013/texmf-dist/tex/latex/txfonts/utxsyc.fd
File: utxsyc.fd 2000/12/15 v3.1
)
LaTeX Font Info:    Try loading font information for OMS+txr on input line 129.


(/usr/local/texlive/2013/texmf-dist/tex/latex/txfonts/omstxr.fd
File: omstxr.fd 2000/12/15 v3.1
)
LaTeX Font Info:    Font shape `OMS/txr/m/n' in size <7> not available
(Font)              Font shape `OMS/txsy/m/n' tried instead on input line 129.
Missing character: There is no à in font txi!
Missing character: There is no ± in font txi!
Missing character: There is no € in font txr!
Missing character: There is no " in font txr!
 [1{/usr/local/texlive/2013/texmf-var/fonts/map/pdftex/updmap/pdftex.map}


]
Overfull \hbox (1.30008pt too wide) in paragraph at lines 255--256
\OT1/txr/m/n/10 tifi-ca-tion of the com-plex phe-nom-ena of hy-dro-gen iso-tope
s trans-
 []

Package epstopdf Info: Source file: <phenomena_HON.eps>
(epstopdf)                    date: 2013-05-31 17:57:24
(epstopdf)                    size: 2218602 bytes
(epstopdf)             Output file: <phenomena_HON-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:22
(epstopdf)                    size: 110252 bytes
(epstopdf)             Command: <repstopdf --outfile=phenomena_HON-eps-converte
d-to.pdf phenomena_HON.eps>
(epstopdf)             \includegraphics on input line 260.
Package epstopdf Info: Output file is already uptodate.
<phenomena_HON-eps-converted-to.pdf, id=92, 217.81375pt x 390.45876pt>
File: phenomena_HON-eps-converted-to.pdf Graphic file (type pdf)

<use phenomena_HON-eps-converted-to.pdf>
Package pdftex.def Info: phenomena_HON-eps-converted-to.pdf used on input line 
260.
(pdftex.def)             Requested size: 217.8132pt x 390.4578pt.
LaTeX Font Info:    Font shape `OMS/txr/m/n' in size <10> not available
(Font)              Font shape `OMS/txsy/m/n' tried instead on input line 276.

Overfull \hbox (1.74008pt too wide) in paragraph at lines 276--277
[]\OT1/txr/m/n/10 Hydrogen iso-topes dif-fu-sion and con-vec-tion in liq-uid me
t-
 []


Overfull \hbox (0.63008pt too wide) in paragraph at lines 278--279
[]\OT1/txr/m/n/10 Helium nu-cle-ation dif-fu-sion and con-vec-tion in liq-uid m
et-
 []


Underfull \hbox (badness 10000) in paragraph at lines 279--280

 []


Overfull \hbox (23.21408pt too wide) in paragraph at lines 282--283
\OT1/txr/m/n/10 gas bub-bles are anal-ysed by means of a novel solver for OpenF
OAM$[]$
 []


Overfull \hbox (10.6101pt too wide) in paragraph at lines 290--291
[]\OT1/txr/m/n/10 Hydrogen iso-topes dif-fu-sion in Lithium Lead eu-tec-tic (LL
E)
 []


Underfull \hbox (badness 10000) in paragraph at lines 293--294

 []

[2 <./phenomena_HON-eps-converted-to.pdf>]
Overfull \hbox (12.21008pt too wide) in paragraph at lines 308--309
\OT1/txr/m/n/10 Consistent Nu-cle-ation The-ory (see de-tails in  [][]Ap-pendix
  B[][]).Finally,
 []


Overfull \hbox (0.17006pt too wide) in paragraph at lines 312--313
\OT1/txr/m/n/10 elled with the fol-low-ing gov-ern-ing equa-tions (mi-cro-scopi
c mass
 []


Overfull \hbox (4.52354pt too wide) in alignment at lines 315--319
 [][][] []
 []


Overfull \hbox (3.45007pt too wide) in paragraph at lines 328--329
\OT1/txr/m/n/10 dissociation pro-cess at the LM-helium gas phase in-ter-face. T
hus,
 []


Overfull \hbox (0.99641pt too wide) in alignment at lines 356--359
 [][][] []
 []

Package epstopdf Info: Source file: <regime.eps>
(epstopdf)                    date: 2013-01-24 10:18:20
(epstopdf)                    size: 103962 bytes
(epstopdf)             Output file: <regime-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:23
(epstopdf)                    size: 29287 bytes
(epstopdf)             Command: <repstopdf --outfile=regime-eps-converted-to.pd
f regime.eps>
(epstopdf)             \includegraphics on input line 366.
Package epstopdf Info: Output file is already uptodate.
<regime-eps-converted-to.pdf, id=259, 845.1575pt x 598.235pt>
File: regime-eps-converted-to.pdf Graphic file (type pdf)

<use regime-eps-converted-to.pdf>
Package pdftex.def Info: regime-eps-converted-to.pdf used on input line 366.
(pdftex.def)             Requested size: 845.15544pt x 598.23354pt.

Overfull \hbox (13.79951pt too wide) in paragraph at lines 362--372
\OT1/txr/m/n/10 re-sent-ing sys-tem con-di-tions that fol-low DLR (Eq. [][]5[][
]), or SLR(Eq. [][]3[][])
 []


Overfull \hbox (2.92007pt too wide) in paragraph at lines 383--384
\OT1/txr/m/n/10 a pas-sive scalar mod-elling ap-proach has been im-ple-mented. 
This
 []

[3]
Overfull \hbox (4.53407pt too wide) detected at line 389
[]  \OT1/txr/m/n/10 =  \OMS/txsy/m/n/10 ^^@[] ^^A r\OML/txmi/m/it/10 C[] \OT1/t
xr/m/n/10 + \OMS/txsy/m/n/10 r\OML/txmi/m/it/10 D[]\OMS/txsy/m/n/10 r\OML/txmi/
m/it/10 C[] \OT1/txr/m/n/10 + \OML/txmi/m/it/10 S[] \OMS/txsy/m/n/10 ^^@ \OML/t
xmi/m/it/10 S[] \OMS/txsy/m/n/10 ^^@ \OML/txmi/m/it/10 S[]
 []


Overfull \hbox (4.21997pt too wide) in paragraph at lines 409--411
[]\OT1/txr/m/n/10 The con-cen-tra-tion gra-di-ent $[][]$ is ap-prox-i-mated
 []

LaTeX Font Info:    Font shape `OMS/txr/bx/n' in size <7> not available
(Font)              Font shape `OMS/txsy/bx/n' tried instead on input line 425.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\mathsurround' on input line 425.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\z@' on input line 425.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 425.

[4 <./regime-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <Hydrogen.eps>
(epstopdf)                    date: 2013-01-24 09:38:32
(epstopdf)                    size: 485325 bytes
(epstopdf)             Output file: <Hydrogen-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:24
(epstopdf)                    size: 127016 bytes
(epstopdf)             Command: <repstopdf --outfile=Hydrogen-eps-converted-to.
pdf Hydrogen.eps>
(epstopdf)             \includegraphics on input line 459.
Package epstopdf Info: Output file is already uptodate.

<Hydrogen-eps-converted-to.pdf, id=380, 845.1575pt x 598.235pt>
File: Hydrogen-eps-converted-to.pdf Graphic file (type pdf)

<use Hydrogen-eps-converted-to.pdf>
Package pdftex.def Info: Hydrogen-eps-converted-to.pdf used on input line 459.
(pdftex.def)             Requested size: 845.15544pt x 598.23354pt.
Package epstopdf Info: Source file: <Deuterium.eps>
(epstopdf)                    date: 2013-01-24 09:38:40
(epstopdf)                    size: 486930 bytes
(epstopdf)             Output file: <Deuterium-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:24
(epstopdf)                    size: 128783 bytes
(epstopdf)             Command: <repstopdf --outfile=Deuterium-eps-converted-to
.pdf Deuterium.eps>
(epstopdf)             \includegraphics on input line 464.
Package epstopdf Info: Output file is already uptodate.

<Deuterium-eps-converted-to.pdf, id=381, 845.1575pt x 598.235pt>
File: Deuterium-eps-converted-to.pdf Graphic file (type pdf)

<use Deuterium-eps-converted-to.pdf>
Package pdftex.def Info: Deuterium-eps-converted-to.pdf used on input line 464.

(pdftex.def)             Requested size: 845.15544pt x 598.23354pt.
Package epstopdf Info: Source file: <Tritium.eps>
(epstopdf)                    date: 2013-01-24 09:38:50
(epstopdf)                    size: 474542 bytes
(epstopdf)             Output file: <Tritium-eps-converted-to.pdf>
(epstopdf)                    date: 2013-08-07 08:10:59
(epstopdf)                    size: 112328 bytes
(epstopdf)             Command: <repstopdf --outfile=Tritium-eps-converted-to.p
df Tritium.eps>
(epstopdf)             \includegraphics on input line 470.
Package epstopdf Info: Output file is already uptodate.

<Tritium-eps-converted-to.pdf, id=382, 614.295pt x 794.97pt>
File: Tritium-eps-converted-to.pdf Graphic file (type pdf)

<use Tritium-eps-converted-to.pdf>
Package pdftex.def Info: Tritium-eps-converted-to.pdf used on input line 470.
(pdftex.def)             Requested size: 614.29349pt x 794.96806pt.
Package epstopdf Info: Source file: <Comparison700.eps>
(epstopdf)                    date: 2013-01-24 09:38:44
(epstopdf)                    size: 323714 bytes
(epstopdf)             Output file: <Comparison700-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:26
(epstopdf)                    size: 87644 bytes
(epstopdf)             Command: <repstopdf --outfile=Comparison700-eps-converte
d-to.pdf Comparison700.eps>
(epstopdf)             \includegraphics on input line 475.
Package epstopdf Info: Output file is already uptodate.

<Comparison700-eps-converted-to.pdf, id=383, 845.1575pt x 598.235pt>
File: Comparison700-eps-converted-to.pdf Graphic file (type pdf)

<use Comparison700-eps-converted-to.pdf>
Package pdftex.def Info: Comparison700-eps-converted-to.pdf used on input line 
475.
(pdftex.def)             Requested size: 845.15544pt x 598.23354pt.

Overfull \hbox (1.8201pt too wide) in paragraph at lines 484--485
\OT1/txr/m/n/10 pro-cess. Dif-fer-ent sat-u-ra-tion con-cen-tra-tions are reach
ed for each
 []

Package epstopdf Info: Source file: <HydrogenA.eps>
(epstopdf)                    date: 2013-01-24 09:39:50
(epstopdf)                    size: 388723 bytes
(epstopdf)             Output file: <HydrogenA-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:26
(epstopdf)                    size: 100736 bytes
(epstopdf)             Command: <repstopdf --outfile=HydrogenA-eps-converted-to
.pdf HydrogenA.eps>
(epstopdf)             \includegraphics on input line 492.
Package epstopdf Info: Output file is already uptodate.
<HydrogenA-eps-converted-to.pdf, id=388, 846.16125pt x 598.235pt>
File: HydrogenA-eps-converted-to.pdf Graphic file (type pdf)

<use HydrogenA-eps-converted-to.pdf>
Package pdftex.def Info: HydrogenA-eps-converted-to.pdf used on input line 492.

(pdftex.def)             Requested size: 846.1592pt x 598.23354pt.
Package epstopdf Info: Source file: <DeuteriumA.eps>
(epstopdf)                    date: 2013-01-24 09:39:42
(epstopdf)                    size: 391681 bytes
(epstopdf)             Output file: <DeuteriumA-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:27
(epstopdf)                    size: 102047 bytes
(epstopdf)             Command: <repstopdf --outfile=DeuteriumA-eps-converted-t
o.pdf DeuteriumA.eps>
(epstopdf)             \includegraphics on input line 497.
Package epstopdf Info: Output file is already uptodate.

<DeuteriumA-eps-converted-to.pdf, id=389, 846.16125pt x 598.235pt>
File: DeuteriumA-eps-converted-to.pdf Graphic file (type pdf)

<use DeuteriumA-eps-converted-to.pdf>
Package pdftex.def Info: DeuteriumA-eps-converted-to.pdf used on input line 497
.
(pdftex.def)             Requested size: 846.1592pt x 598.23354pt.
Package epstopdf Info: Source file: <TritiumA.eps>
(epstopdf)                    date: 2013-01-24 09:39:30
(epstopdf)                    size: 391030 bytes
(epstopdf)             Output file: <TritiumA-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:28
(epstopdf)                    size: 101736 bytes
(epstopdf)             Command: <repstopdf --outfile=TritiumA-eps-converted-to.
pdf TritiumA.eps>
(epstopdf)             \includegraphics on input line 503.
Package epstopdf Info: Output file is already uptodate.

<TritiumA-eps-converted-to.pdf, id=390, 846.16125pt x 598.235pt>
File: TritiumA-eps-converted-to.pdf Graphic file (type pdf)

<use TritiumA-eps-converted-to.pdf>
Package pdftex.def Info: TritiumA-eps-converted-to.pdf used on input line 503.
(pdftex.def)             Requested size: 846.1592pt x 598.23354pt.

Overfull \hbox (10.15152pt too wide) in paragraph at lines 514--515
\OT1/txr/m/n/10 term (due to nu-clear re-ac-tions with Li in the LLE) of 10$[]$
mol/(m$[]$)
 []

Package epstopdf Info: Source file: <fluxComparison.eps>
(epstopdf)                    date: 2013-01-24 09:41:04
(epstopdf)                    size: 153660 bytes
(epstopdf)             Output file: <fluxComparison-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:30
(epstopdf)                    size: 38893 bytes
(epstopdf)             Command: <repstopdf --outfile=fluxComparison-eps-convert
ed-to.pdf fluxComparison.eps>
(epstopdf)             \includegraphics on input line 541.
Package epstopdf Info: Output file is already uptodate.
<fluxComparison-eps-converted-to.pdf, id=404, 846.16125pt x 598.235pt>
File: fluxComparison-eps-converted-to.pdf Graphic file (type pdf)

<use fluxComparison-eps-converted-to.pdf>
Package pdftex.def Info: fluxComparison-eps-converted-to.pdf used on input line
 541.
(pdftex.def)             Requested size: 846.1592pt x 598.23354pt.
 [5] [6 <./Hydrogen-eps-converted-to.pdf> <./Deuterium-eps-converted-to.pdf> <.
/Tritium-eps-converted-to.pdf> <./Comparison700-eps-converted-to.pdf>] [7 <./Hy
drogenA-eps-converted-to.pdf> <./DeuteriumA-eps-converted-to.pdf> <./TritiumA-e
ps-converted-to.pdf>]
Package epstopdf Info: Source file: <Nb.eps>
(epstopdf)                    date: 2013-01-24 09:40:16
(epstopdf)                    size: 149469 bytes
(epstopdf)             Output file: <Nb-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:28
(epstopdf)                    size: 19065 bytes
(epstopdf)             Command: <repstopdf --outfile=Nb-eps-converted-to.pdf Nb
.eps>
(epstopdf)             \includegraphics on input line 553.
Package epstopdf Info: Output file is already uptodate.

<Nb-eps-converted-to.pdf, id=762, 846.16125pt x 598.235pt>
File: Nb-eps-converted-to.pdf Graphic file (type pdf)

<use Nb-eps-converted-to.pdf>
Package pdftex.def Info: Nb-eps-converted-to.pdf used on input line 553.
(pdftex.def)             Requested size: 846.1592pt x 598.23354pt.
Package epstopdf Info: Source file: <a.eps>
(epstopdf)                    date: 2013-01-24 09:40:34
(epstopdf)                    size: 383744 bytes
(epstopdf)             Output file: <a-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:29
(epstopdf)                    size: 107486 bytes
(epstopdf)             Command: <repstopdf --outfile=a-eps-converted-to.pdf a.e
ps>
(epstopdf)             \includegraphics on input line 563.
Package epstopdf Info: Output file is already uptodate.

<a-eps-converted-to.pdf, id=763, 846.16125pt x 598.235pt>
File: a-eps-converted-to.pdf Graphic file (type pdf)

<use a-eps-converted-to.pdf>
Package pdftex.def Info: a-eps-converted-to.pdf used on input line 563.
(pdftex.def)             Requested size: 846.1592pt x 598.23354pt.
Package epstopdf Info: Source file: <CTG0D.eps>
(epstopdf)                    date: 2013-01-24 09:40:22
(epstopdf)                    size: 419606 bytes
(epstopdf)             Output file: <CTG0D-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:30
(epstopdf)                    size: 113438 bytes
(epstopdf)             Command: <repstopdf --outfile=CTG0D-eps-converted-to.pdf
 CTG0D.eps>
(epstopdf)             \includegraphics on input line 577.
Package epstopdf Info: Output file is already uptodate.

<CTG0D-eps-converted-to.pdf, id=764, 846.16125pt x 598.235pt>
File: CTG0D-eps-converted-to.pdf Graphic file (type pdf)

<use CTG0D-eps-converted-to.pdf>
Package pdftex.def Info: CTG0D-eps-converted-to.pdf used on input line 577.
(pdftex.def)             Requested size: 846.1592pt x 598.23354pt.
 [8 <./fluxComparison-eps-converted-to.pdf> <./Nb-eps-converted-to.pdf> <./a-ep
s-converted-to.pdf> <./CTG0D-eps-converted-to.pdf>]
Package epstopdf Info: Source file: <expansion.eps>
(epstopdf)                    date: 2013-01-24 10:24:50
(epstopdf)                    size: 8589829 bytes
(epstopdf)             Output file: <expansion-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:32
(epstopdf)                    size: 260621 bytes
(epstopdf)             Command: <repstopdf --outfile=expansion-eps-converted-to
.pdf expansion.eps>
(epstopdf)             \includegraphics on input line 591.
Package epstopdf Info: Output file is already uptodate.
 <expansion-eps-converted-to.pdf, id=945, 539.01375pt x 326.21875pt>
File: expansion-eps-converted-to.pdf Graphic file (type pdf)

<use expansion-eps-converted-to.pdf>
Package pdftex.def Info: expansion-eps-converted-to.pdf used on input line 591.

(pdftex.def)             Requested size: 539.01242pt x 326.21794pt.

Overfull \hbox (5.0101pt too wide) in paragraph at lines 601--602
[]\OT1/txr/m/n/10 Case ge-om-e-try, meshed in $\OMS/txsy/m/n/10 ^^X$\OT1/txr/m/
n/10 10$[]$ wedge type cells, and bound-
 []


Overfull \hbox (1.25407pt too wide) in paragraph at lines 601--602
\OT1/txr/m/n/10 OpenFOAM$[]$ solver, suit-able for low-Prandtl LMs, at a 0.01m/
s
 []

Package epstopdf Info: Source file: <U.eps>
(epstopdf)                    date: 2013-01-23 20:12:50
(epstopdf)                    size: 959870 bytes
(epstopdf)             Output file: <U-eps-converted-to.pdf>
(epstopdf)                    date: 2013-08-05 02:16:08
(epstopdf)                    size: 23829 bytes
(epstopdf)             Command: <repstopdf --outfile=U-eps-converted-to.pdf U.e
ps>
(epstopdf)             \includegraphics on input line 610.
Package epstopdf Info: Output file is already uptodate.
<U-eps-converted-to.pdf, id=956, 845.1575pt x 283.0575pt>
File: U-eps-converted-to.pdf Graphic file (type pdf)

<use U-eps-converted-to.pdf>
Package pdftex.def Info: U-eps-converted-to.pdf used on input line 610.
(pdftex.def)             Requested size: 845.15544pt x 283.0568pt.
Package epstopdf Info: Source file: <alpha.eps>
(epstopdf)                    date: 2013-01-23 20:05:16
(epstopdf)                    size: 8810447 bytes
(epstopdf)             Output file: <alpha-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:33
(epstopdf)                    size: 63812 bytes
(epstopdf)             Command: <repstopdf --outfile=alpha-eps-converted-to.pdf
 alpha.eps>
(epstopdf)             \includegraphics on input line 619.
Package epstopdf Info: Output file is already uptodate.

<alpha-eps-converted-to.pdf, id=957, 845.1575pt x 188.705pt>
File: alpha-eps-converted-to.pdf Graphic file (type pdf)

<use alpha-eps-converted-to.pdf>
Package pdftex.def Info: alpha-eps-converted-to.pdf used on input line 619.
(pdftex.def)             Requested size: 845.15544pt x 188.70453pt.
Package epstopdf Info: Source file: <CTG.eps>
(epstopdf)                    date: 2013-01-24 10:21:58
(epstopdf)                    size: 8881176 bytes
(epstopdf)             Output file: <CTG-eps-converted-to.pdf>
(epstopdf)                    date: 2013-07-29 15:23:34
(epstopdf)                    size: 75166 bytes
(epstopdf)             Command: <repstopdf --outfile=CTG-eps-converted-to.pdf C
TG.eps>
(epstopdf)             \includegraphics on input line 628.
Package epstopdf Info: Output file is already uptodate.

<CTG-eps-converted-to.pdf, id=958, 847.165pt x 188.705pt>
File: CTG-eps-converted-to.pdf Graphic file (type pdf)

<use CTG-eps-converted-to.pdf>
Package pdftex.def Info: CTG-eps-converted-to.pdf used on input line 628.
(pdftex.def)             Requested size: 847.16292pt x 188.70453pt.

Overfull \hbox (3.39009pt too wide) in paragraph at lines 636--637
[]\OT1/txr/m/n/10 Once the hy-dro-dy-namic steady state so-lu-tion has been fou
nd,
 []

[9 <./expansion-eps-converted-to.pdf>] [10 <./U-eps-converted-to.pdf> <./alpha-
eps-converted-to.pdf> <./CTG-eps-converted-to.pdf>]
Overfull \hbox (4.0995pt too wide) in paragraph at lines 657--659
[]\OT1/txr/m/n/10 A poly-no-mial fit( Eq. [][]A.1[][]) as ex-posed in Glas-gow 
and Wolfer
 []


Overfull \hbox (19.94919pt too wide) in alignment at lines 687--695
 [][][] []
 []


Overfull \hbox (1.0301pt too wide) in paragraph at lines 713--714
[]\OT1/txr/m/n/10 Combining eq. [][]A.3[][] and eq. [][]A.4[][] with eq. [][]A.
5[][], Young-Laplace
 []


Overfull \hbox (4.85005pt too wide) in paragraph at lines 717--718
\OT1/txr/m/n/10 equi-lib-rium con-cen-tra-tion in-side the bub-bles is al-ways 
very small
 []


Overfull \hbox (1.51003pt too wide) in paragraph at lines 719--719
[]\OT1/txr/bx/n/10 Self-Consistent Nu-cle-ation The-ory im-ple-men-
 []


Overfull \hbox (0.46008pt too wide) in paragraph at lines 739--740
[]\OT1/txr/m/n/10 Moreover, one of the main draw-backs of the afore-men-tioned
 []

[11pdfTeX warning (ext4): destination with the same identifier (name{equation.A
.2}) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.744 
      pdfTeX warning (ext4): destination with the same identifier (name{equatio
n.A.4}) has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.744 
      ]
Overfull \hbox (5.32928pt too wide) in alignment at lines 767--770
 [][][] []
 []

(./hydrogenModelvs02.bbl
Underfull \hbox (badness 1308) in paragraph at lines 19--30
[]\OT1/txr/m/n/8 P. No-ra-ji-tra, L. B[]uhler, A. Bue-naven-tura, E. Diegele, U
. Fis-cher,
 []

)
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 802.
 [12]
Package atveryend Info: Empty hook `AfterLastShipout' on input line 802.
 (./hydrogenModelvs02.aux)
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 802.
Package atveryend Info: Executing hook `AtEndAfterFileList' on input line 802.
Package rerunfilecheck Info: File `hydrogenModelvs02.out' has not changed.
(rerunfilecheck)             Checksum: 27FF20C58F9B112AC0E5DE6F65D4FE14;1545.
Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 802.
 ) 
Here is how much of TeX's memory you used:
 9061 strings out of 493315
 132713 string characters out of 6137904
 236132 words of memory out of 5000000
 12215 multiletter control sequences out of 15000+600000
 50084 words of font info for 123 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 36i,13n,44p,1061b,543s stack positions out of 5000i,500n,10000p,200000b,80000s
{/usr/local/texlive/2013/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/t
exlive/2013/texmf-dist/fonts/type1/public/txfonts/rtxi.pfb></usr/local/texlive/
2013/texmf-dist/fonts/type1/public/txfonts/rtxmi.pfb></usr/local/texlive/2013/t
exmf-dist/fonts/type1/public/txfonts/rtxr.pfb></usr/local/texlive/2013/texmf-di
st/fonts/type1/public/txfonts/txbsy.pfb></usr/local/texlive/2013/texmf-dist/fon
ts/type1/public/txfonts/txex.pfb></usr/local/texlive/2013/texmf-dist/fonts/type
1/public/txfonts/txsy.pfb></usr/local/texlive/2013/texmf-dist/fonts/type1/urw/t
imes/utmb8a.pfb></usr/local/texlive/2013/texmf-dist/fonts/type1/urw/times/utmr8
a.pfb></usr/local/texlive/2013/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on hydrogenModelvs02.pdf (12 pages, 1646960 bytes).
PDF statistics:
 1772 PDF objects out of 2073 (max. 8388607)
 598 compressed objects within 6 object streams
 116 named destinations out of 1000 (max. 500000)
 214 words of extra memory for PDF output out of 10000 (max. 10000000)


